Dynamic Shape Modeling to Analyze Modes ofMigration During Cell Motility

This paper develops a generative statistical model for representing, modeling, and comparing the morphological evolution of biological cells undergoing motility. It uses the elastic shape analysis to separate cell kinematics (overall location, rotation, speed, etc.) from its morphology and represents morphological changes using transported square-root vector fields (TSRVFs). This TSRVF representation, followed by a PCA-based dimension reduction, provides a convenient mathematical representation of a shape sequence in the form of a Euclidean time series. Fitting a vector auto-regressive (VAR) model to this TSRVF-PCA time series leads to statistical modeling of the overall shape dynamics. We use the parameters of the fitted VAR model to characterize morphological evolution. We validate VAR models through model comparisons, synthesis, and sequence classifications. For classification, we use the VAR parameters in conjunction with different classifiers: SVM, Random Forest, and CNN, and obtain high classification rates. Extensive experiments presented here demonstrate the success of the proposed pipeline. These results are the first of the kind in classifying cell migration videos using shape dynamics.

==> figs/garch_output.txt <==

*---------------------------------*
*          DCC GARCH Fit          *
*---------------------------------*

Distribution         :  mvnorm
Model                :  DCC(1,1)
No. Parameters       :  37
[VAR GARCH DCC UncQ] : [0+25+2+10]
No. Series           :  5
No. Obs.             :  133
Log-Likelihood       :  889.2465
Av.Log-Likelihood    :  6.69 

Optimal Parameters
-----------------------------------
              Estimate  Std. Error    t value Pr(>|t|)
[Y1].mu       0.068610    0.022493   3.050208 0.002287
[Y1].ar1      0.429590    0.141964   3.026045 0.002478
[Y1].ma1      0.825788    0.032509  25.401817 0.000000
[Y1].omega    0.000061    0.000015   3.940392 0.000081
[Y1].beta1    0.992925    0.001893 524.453842 0.000000
[Y2].mu      -0.012093    0.021660  -0.558312 0.576632
[Y2].ar1      0.514366    0.129230   3.980251 0.000069
[Y2].ma1      0.894936    0.028931  30.933010 0.000000
[Y2].omega    0.000000    0.000008   0.033711 0.973108
[Y2].beta1    0.999000    0.001759 567.933077 0.000000
[Y3].mu      -0.011040    0.019575  -0.563957 0.572783
[Y3].ar1      0.368619    0.174375   2.113946 0.034520
[Y3].ma1      0.904190    0.025493  35.468661 0.000000
[Y3].omega    0.000000    0.000009   0.000002 0.999998
[Y3].beta1    0.998522    0.002042 488.879421 0.000000
[Y4].mu       0.266522    0.000797 334.492369 0.000000
[Y4].ar1      0.919072    0.033223  27.663946 0.000000
[Y4].ma1      1.000000    0.002665 375.253379 0.000000
[Y4].omega    0.000002    0.000003   0.511539 0.608974
[Y4].beta1    0.998995    0.001398 714.725496 0.000000
[Y5].mu       0.004176    0.019581   0.213245 0.831136
[Y5].ar1      0.520385    0.109834   4.737934 0.000002
[Y5].ma1      0.858079    0.042985  19.962147 0.000000
[Y5].omega    0.000000    0.000006   0.000000 1.000000
[Y5].beta1    0.996955    0.002412 413.332697 0.000000
[Joint]dcca1  0.044056    0.014504   3.037427 0.002386
[Joint]dccb1  0.513413    0.164777   3.115799 0.001834

Information Criteria
---------------------
                    
Akaike       -12.816
Bayes        -12.012
Shibata      -12.930
Hannan-Quinn -12.489


Elapsed time : 0.586355 


